Access Control Synthesis for Physical Spaces

Access-control requirements for physical spaces, like office buildings and airports, are best formulated from a global viewpoint in terms of system-wide requirements. For example, "there is an authorized path to exit the building from every room." In contrast, individual access-control components, such as doors and turnstiles, can only enforce local policies, specifying when the component may open. In practice, the gap between the system-wide, global requirements and the many local policies is bridged manually, which is tedious, error-prone, and scales poorly. We propose a framework to automatically synthesize local access control policies from a set of global requirements for physical spaces. Our framework consists of an expressive language to specify both global requirements and physical spaces, and an algorithm for synthesizing local, attribute-based policies from the global specification. We empirically demonstrate the framework's effectiveness on three substantial case studies. The studies demonstrate that access control synthesis is practical even for complex physical spaces, such as airports, with many interrelated security requirements.

==> data/scalability.txt <==
peps time trend
43 0.837882001 1.428794554
82 6.516838604 6.255963281
121 16.17729288 15.23481615
160 31.65688607 28.86722203
199 55.44186722 47.54649839
238 173.57421 71.60138573
277 89.82217929 101.3169658
316 168.7043661 136.9464902
355 256.5077414 178.7188033
394 255.25599 226.8433424
433 312.9768102 281.5136838
472 237.6158553 342.9101598
511 272.4357085 411.2018496
550 309.6592275 486.5481345
589 498.7370842 569.0999371
628 652.6797642 659.0007267


==> figs/example.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{433.83782068bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56808715)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{example.pdf}}%
    \put(0.33258753,0.04039894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Lobby}}}%
    \put(0.71610355,0.46932146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Bureau}}}%
    \put(0.59058451,0.23754956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Corridor}}}%
    \put(-0.00129432,0.29318052){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Outside}}}%
    \put(-0.79360908,0.94068428){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.65568041\unitlength}\raggedright \end{minipage}}}%
    \put(0.56991337,0.02273377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Meeting room}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{example.pdf}}%
  \end{picture}%
\endgroup%


==> figs/overview.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{699.09942274bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4083584)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{overview.pdf}}%
    \put(0.54965456,0.20947543){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Synthesizer}}}%
    \put(-0.00113148,0.12290799){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Requirements}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{overview.pdf}}%
    \put(-0.00113148,0.30665462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Resource}}}%
    \put(-0.00113148,0.23112885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(w/o Policies)}}}%
    \put(0.81526581,0.07778873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Resource Structure}}}%
    \put(0.81526581,0.04117015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(with Synthesized}}}%
    \put(0.81526581,0.00226296){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ Policies)}}}%
    \put(-0.00113148,0.26774742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Structure}}}%
    \put(0.1608139,0.28992139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{overview.pdf}}%
    \put(0.30183947,0.37488351){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.30126151,0.20666996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{overview.pdf}}%
    \put(0.79436594,0.21247292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{overview.pdf}}%
    \put(0.93539148,0.29743504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.93481352,0.12922149){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{overview.pdf}}%
    \put(0.22679008,0.21784968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0.22318095,0.35018473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0.33532524,0.29296826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0.250851,0.2746277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0.93435394,0.08294478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{overview.pdf}}%
  \end{picture}%
\endgroup%


==> figs/resource-graph.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'resource-graph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.7442047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80622982)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{resource-graph.pdf}}%
    \put(0.02198862,0.52786109){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{out}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{resource-graph.pdf}}%
    \put(0.42986621,0.28075835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{cor}}}%
    \put(0.27955217,0.46652671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{resource-graph.pdf}}%
    \put(0.83647977,0.04667455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{mr}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{resource-graph.pdf}}%
    \put(0.47322007,0.71808613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{lob}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{resource-graph.pdf}}%
    \put(0.89253668,0.46396811){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{bur}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{resource-graph.pdf}}%
    \put(0.23531384,0.32717581){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{resource-graph.pdf}}%
    \put(0.23089,0.69214239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{resource-graph.pdf}}%
    \put(0.28839986,0.59260607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{resource-graph.pdf}}%
    \put(0.41447922,0.50634119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{resource-graph.pdf}}%
    \put(0.53392287,0.50412932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{resource-graph.pdf}}%
    \put(0.66000224,0.43777178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{resource-graph.pdf}}%
    \put(0.73078372,0.34044744){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{resource-graph.pdf}}%
    \put(0.69760485,0.21879191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{resource-graph.pdf}}%
    \put(0.64673071,0.12146757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{?}}}%
  \end{picture}%
\endgroup%


==> figs/synth.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'synth.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{361.21289062bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54368753)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{synth.pdf}}%
    \put(0.46702935,0.50653573){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small Constraints}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{synth.pdf}}%
    \put(0.3410241,0.21793099){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small\bf Solver}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{synth.pdf}}%
    \put(-0.00415268,0.00691031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small $\sf authz(out, cor)\equiv \neg {\sf visitor}, \cdots$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{synth.pdf}}%
    \put(0.46702935,0.43123388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small (in ${\sf CTL}$)}}}}%
  \end{picture}%
\endgroup%

